Patterns in knot cohomology I

Cohomology theory of links, introduced by the author, is combinatorial. Dror Bar-Natan recently wrote a program that found ranks of cohomology groups of all prime knots with up to 11 crossings. His surprising experimental data is discussed in this note.

==> vh10.dat <==
4.05     2.3979
4.61     2.3979
4.85     2.56495
5.04     2.56495
5.21     2.19722
5.86     2.70805
5.63     2.70805
6.77     2.70805
6.77     2.83321
6.90     2.94444
7.37     2.83321
7.74     2.83321
7.79     2.94444
7.93     3.04452
8.39     3.13549
8.53     3.04452
8.89     3.3673
8.90     3.21888
9.07     3.29584
9.20     3.04452
9.24     3.13549
9.25     3.21888
9.25     3.21888
9.41     3.29584
9.46     3.43399
10.08     3.3673
10.26     3.43399
10.46     3.55535
10.56     3.49651
10.68     3.61092
10.69     3.55535
10.79     3.66356
11.16     3.55535
11.44     3.71357
11.60     3.66356
11.74     3.66356
11.84     3.7612
12.27     3.80666
12.50     3.80666
12.66     3.89182
13.29     3.93183


==> vh11.dat <==
9.7004774764     3.29584
12.5931738692     4.04305
11.5633543073     3.7612
12.5530574707     3.89182
14.1155831965     4.26268
11.4069533776     3.49651
13.8902290682     4.20469
13.0980494422     3.97029
10.3175045632     3.3673
13.5825405062     4.17439
13.0518140358     4.00733
8.0703133581     2.94444
6.5663116028     2.70805
10.8396605273     3.80666
9.9480467091     3.55535
10.7763575467     3.61092
11.3587808532     3.85015
10.1472698783     3.49651
4.7698896023     2.3979
9.4105654867     3.21888
12.4679853116     3.89182
13.1890193834     4.00733
10.8083240482     3.3673
9.9054855660     3.21888
12.1829539794     3.85015
11.7289013332     3.71357
9.3336768785     3.13549
8.0616459501     3.04452
11.7973859547     3.93183
9.7365655500     3.49651
10.5313844228     3.3673
13.9389693799     4.23411
12.6361613174     3.93183
11.2191177254     3.49651
15.7945060706     4.48864
14.4828434380     4.20469
9.9652450421     3.21888
4.1249032518     2.56495
12.7511257456     3.71357
15.4046936813     4.36945
13.7623119991     3.97029
11.2191177254     3.49651
15.7945060706     4.48864
14.4828434380     4.20469
12.7511257456     3.71357
15.4046936813     4.36945
13.7623119991     3.97029
9.9960396254     3.3673
6.9091101321     2.83321
10.2067650006     3.21888
9.5042153907     3.3673
12.5877035601     4.07754
10.3948496875     3.61092
11.4400790927     3.7612
12.8461773863     4.11087
10.3372138330     3.55535
5.8605393017     2.94444
9.9783302859     3.55535
11.8950163396     3.97029
9.4871610638     3.43399
8.2751438020     3.21888
9.6144562618     3.49651
9.8999617546     3.66356
7.2396520759     3.04452
11.4167453632     3.49651
14.4341394960     4.31749
10.6503223857     3.21888
13.3364206945     4.14313
11.9560492158     3.80666
6.7219932880     2.94444
13.5931203961     4.14313
14.6933600094     4.39445
10.4045367402     3.21888
10.4045367402     3.21888
13.5931203961     4.14313
12.3124579795     3.80666
11.9603816462     3.61092
12.3124579795     3.80666
6.7519710999     2.83321
10.8343075367     3.43399
10.9559655331     3.43399
8.6899863753     2.94444
12.0122016233     3.89182
11.4315969453     3.55535
11.7266853194     3.80666
11.7194755782     3.49651
12.3434206058     3.93183
7.4448364196     2.70805
12.7807670858     4.11087
11.0273882834     3.71357
9.9035154583     3.43399
8.7707685526     2.83321
12.5838720629     3.85015
14.0065220919     4.04305
11.1971415517     3.49651
9.0469957345     3.21888
10.1830095522     3.21888
13.7590471081     4.23411
11.6343543952     3.66356
11.5736238580     3.80666
11.1670241433     3.66356
7.2443203509     2.94444
13.4161897197     4.17439
7.3494159962     3.13549
13.6420958729     4.23411
9.9962874004     3.29584
9.2729205302     3.04452
14.6101514387     4.29046
13.0869466680     4.04305
12.5494368620     3.71357
8.6124939641     3.13549
13.3685536913     4.00733
11.0163883030     3.55535
12.8913715619     3.97029
14.7633893162     4.34381
7.7544537602     2.83321
11.3951847369     3.55535
8.8825642419     3.04452
14.3681748796     4.23411
12.7750539416     3.85015
12.2709473990     3.80666
9.7304954604     3.29584
13.5240334663     4.04305
13.6990525478     4.07754
14.0835460343     4.14313
10.7638767552     3.43399
13.1289761757     4.00733
12.2619286708     3.7612
11.7204020914     3.7612
13.3478918673     3.97029
14.3723094627     4.20469
10.2668277611     3.21888
10.9920402766     3.49651
13.0489324662     3.85015
8.0398755969     3.04452
13.7948149747     4.14313
12.3640612618     4.04305
7.7767115129     2.83321
5.5697154383     2.19722
11.4115512266     3.93183
7.8034944955     3.04452
11.1808369495     3.49651
9.3137681046     3.21888
13.8021246265     4.17439
9.0120715494     3.21888
14.4969530542     4.14313
12.6516686546     3.61092
15.4617208631     4.31749
11.1362563347     3.49651
14.7873167991     4.31749
12.4339093727     3.66356
12.4339093727     3.66356
13.0744970955     4.04305
15.3090275836     4.36945
12.3848060905     3.93183
15.3971577628     4.34381
14.7470628727     4.17439
12.7254139067     3.80666
15.1809941552     4.26268
14.3017671098     4.20469
13.7275628530     4.14313
13.1068761212     4.00733
16.1487465180     4.51086
13.1502423526     3.80666
15.8168732966     4.44265
14.1954073283     4.07754
14.2087215208     4.14313
15.0132170138     4.31749
10.8172925283     3.55535
13.6098042261     4.14313
13.6066485369     4.17439
13.3914803557     3.89182
13.5803664566     3.80666
16.7284050472     4.57471
13.9820766110     4.17439
14.5344848718     4.14313
16.0917228133     4.41884
16.9983382324     4.55388
14.7988728577     4.34381
12.6965293437     4.00733
11.3450038487     3.80666
16.3896767726     4.5326
11.4109294144     3.43399
16.3840371986     4.46591
17.0999568664     4.65396


==> vj10.dat <==
4.05     1.60944
4.61     2.3979
4.85     1.09861
5.04     1.09861
5.21     2.19722
5.86     2.3979
5.63     1.60944
6.77     2.70805
6.77     2.83321
6.90     2.94444
7.37     0
7.74     2.70805
7.79     2.94444
7.93     3.04452
8.39     3.13549
8.53     2.3979
8.89     3.3673
8.90     3.21888
9.07     3.29584
9.20     3.04452
9.24     2.56495
9.25     3.21888
9.25     3.21888
9.41     3.29584
9.46     3.43399
10.08     3.3673
10.26     3.43399
10.46     3.55535
10.56     3.49651
10.68     3.61092
10.69     3.55535
10.79     3.66356
11.16     3.55535
11.44     3.71357
11.60     3.66356
11.74     3.66356
11.84     3.7612
12.27     3.80666
12.50     3.80666
12.66     3.89182
13.29     3.93183


==> vj11.dat <==
9.7004774764     3.29584
12.5931738692     4.04305
11.5633543073     3.7612
12.5530574707     3.89182
14.1155831965     4.26268
11.4069533776     2.83321
13.8902290682     4.20469
13.0980494422     3.97029
10.3175045632     1.60944
13.5825405062     4.17439
13.0518140358     4.00733
8.0703133581     2.56495
6.5663116028     2.70805
10.8396605273     3.80666
9.9480467091     3.55535
10.7763575467     3.61092
11.3587808532     3.85015
10.1472698783     3.49651
4.7698896023     1.60944
9.4105654867     3.13549
12.4679853116     3.89182
13.1890193834     4.00733
10.8083240482     3.3673
9.9054855660     3.13549
12.1829539794     3.85015
11.7289013332     3.71357
9.3336768785     2.94444
8.0616459501     3.04452
11.7973859547     3.93183
9.7365655500     3.49651
10.5313844228     1.09861
13.9389693799     4.23411
12.6361613174     3.93183
11.2191177254     0
15.7945060706     4.48864
14.4828434380     4.20469
9.9652450421     3.21888
4.1249032518     1.09861
12.7511257456     3.21888
15.4046936813     4.36945
13.7623119991     3.97029
11.2191177254     0
15.7945060706     4.48864
14.4828434380     4.20469
12.7511257456     3.21888
15.4046936813     4.36945
13.7623119991     3.97029
9.9960396254     3.3673
6.9091101321     0
10.2067650006     3.21888
9.5042153907     3.3673
12.5877035601     4.07754
10.3948496875     3.61092
11.4400790927     3.7612
12.8461773863     4.11087
10.3372138330     3.55535
5.8605393017     1.94591
9.9783302859     3.55535
11.8950163396     3.97029
9.4871610638     3.43399
8.2751438020     2.83321
9.6144562618     3.49651
9.8999617546     3.66356
7.2396520759     3.04452
11.4167453632     3.49651
14.4341394960     4.31749
10.6503223857     2.19722
13.3364206945     4.14313
11.9560492158     3.80666
6.7219932880     2.56495
13.5931203961     4.14313
14.6933600094     4.39445
10.4045367402     2.19722
10.4045367402     2.19722
13.5931203961     4.14313
12.3124579795     3.80666
11.9603816462     3.29584
12.3124579795     3.80666
6.7519710999     2.70805
10.8343075367     2.70805
10.9559655331     3.29584
8.6899863753     2.94444
12.0122016233     3.89182
11.4315969453     3.55535
11.7266853194     3.80666
11.7194755782     3.49651
12.3434206058     3.93183
7.4448364196     2.3979
12.7807670858     4.11087
11.0273882834     3.71357
9.9035154583     3.43399
8.7707685526     2.70805
12.5838720629     3.85015
14.0065220919     4.04305
11.1971415517     3.49651
9.0469957345     1.94591
10.1830095522     2.19722
13.7590471081     4.23411
11.6343543952     3.66356
11.5736238580     3.80666
11.1670241433     3.66356
7.2443203509     1.09861
13.4161897197     4.17439
7.3494159962     1.09861
13.6420958729     4.23411
9.9962874004     3.29584
9.2729205302     3.04452
14.6101514387     4.29046
13.0869466680     4.04305
12.5494368620     3.71357
8.6124939641     1.94591
13.3685536913     4.00733
11.0163883030     3.55535
12.8913715619     3.97029
14.7633893162     4.34381
7.7544537602     0
11.3951847369     3.55535
8.8825642419     3.04452
14.3681748796     4.23411
12.7750539416     3.85015
12.2709473990     3.80666
9.7304954604     3.29584
13.5240334663     4.04305
13.6990525478     4.07754
14.0835460343     4.14313
10.7638767552     3.29584
13.1289761757     4.00733
12.2619286708     3.7612
11.7204020914     3.7612
13.3478918673     3.97029
14.3723094627     4.20469
10.2668277611     3.21888
10.9920402766     3.21888
13.0489324662     3.85015
8.0398755969     1.60944
13.7948149747     4.14313
12.3640612618     4.04305
7.7767115129     2.70805
5.5697154383     2.19722
11.4115512266     3.93183
7.8034944955     3.04452
11.1808369495     3.49651
9.3137681046     2.19722
13.8021246265     4.17439
9.0120715494     2.19722
14.4969530542     4.14313
12.6516686546     3.61092
15.4617208631     4.31749
11.1362563347     3.49651
14.7873167991     4.31749
12.4339093727     3.13549
12.4339093727     3.13549
13.0744970955     4.04305
15.3090275836     4.36945
12.3848060905     3.93183
15.3971577628     4.34381
14.7470628727     4.17439
12.7254139067     3.80666
15.1809941552     4.26268
14.3017671098     4.20469
13.7275628530     4.14313
13.1068761212     4.00733
16.1487465180     4.51086
13.1502423526     3.80666
15.8168732966     4.44265
14.1954073283     4.07754
14.2087215208     4.14313
15.0132170138     4.31749
10.8172925283     3.55535
13.6098042261     4.14313
13.6066485369     4.17439
13.3914803557     3.89182
13.5803664566     3.80666
16.7284050472     4.57471
13.9820766110     4.17439
14.5344848718     4.14313
16.0917228133     4.41884
16.9983382324     4.55388
14.7988728577     4.34381
12.6965293437     4.00733
11.3450038487     3.80666
16.3896767726     4.5326
11.4109294144     3.04452
16.3840371986     4.46591
17.0999568664     4.65396

